Compensating Supervision Incompleteness with Prior Knowledge in Semantic Image Interpretation

Semantic Image Interpretation is the task of extracting a structured semantic description from images. This requires the detection of visual relationships: triples (subject,relation,object) describing a semantic relation between a subject and an object. A pure supervised approach to visual relationship detection requires a complete and balanced training set for all the possible combinations of (subject, relation, object). However, such training sets are not available and would require a prohibitive human effort. This implies the ability of predicting triples which do not appear in the training set. This problem is called zero-shot learning. State-of-the-art approaches to zero-shot learning exploit similarities among relationships in the training set or external linguistic knowledge. In this paper, we perform zero-shot learning by using Logic Tensor Networks, a novel Statistical Relational Learning framework that exploits both the similarities with other seen relationships and background knowledge, expressed with logical constraints between subjects, relations and objects. The experiments on the Visual Relationship Dataset show that the use of logical constraints outperforms the current methods. This implies that background knowledge can be used to alleviate the incompleteness of training sets.

==> rebuttal.txt <==
We thank the reviewers for their comments in the reviews.

CONTRIBUTIONS WITH RESPECT TO STATE-OF-THE-ART PAPER ON LTNs FOR SEMANTIC IMAGE INTERPRETATION (review #2 and #4)
The main contributions with respect to the LTNs paper for Semantic Image Interpretation:
- Introduction of a new loss function for training the LTNs. We use the harmonic-mean among the truth values of the clauses that constitute the LTN. In the paper we describe a theoretical analysis of the drawbacks of using losses based on t-norms, and we argue in favour of introducing this new loss function. We also have additional experimental results that confirm this fact, which could be included in the paper. 
- The introduction of additional features for pairs of bounding-boxes. These features capture the geometric relations between bounding boxes and allow us to drastically improve the performance.
- The adoption of a relaxed version of the closed-world assumption. This is motivated by the fact that the Visual Relationship Dataset (differently from the PASCAL-Part Dataset) is incomplete. That is, if a pair of bounding boxes is not labelled with a relation, it does not implies that they are not in such a relation. Thus, the negative examples of a relation are selected among the pairs of bounding boxes connected with no relations.

These differences will be better highlighted in the paper.

ADDITIONAL DATASETS AND APPLICATION DOMAINS (review #2 and #3)
The approach is not limited to zero-shot learning and can be applied also when there is full instance supervision. The LTNs approach can be applied to many other situations where prior knowledge can be encoded as logical constraints. Examples of applications of LTNs are describes in papers and tutorials (for instance the IJCAI tutorial on Neural-Symbolic Learning and Reasoning with Constraints https://sites.google.com/fbk.eu/ltn/tutorial-ijcai-2018).

COMPARISON WITH OTHER METHODS (review #3 and #4)
The logical constraints can help other supervised methods. For instance, if we look at the demo of Neural Motif (https://rowanzellers.com/scenegraph2/) we can see wrong predictions (such as house0-has-windshield0) that can be avoided with the use of logical constraints. We performed this visual comparison also between the two LTNs models with similar results: the LTNs model trained only with data has some inconsistent predictions, such as, book-sleepOn-bed. These predictions are discarded by the LTNs model trained with data and prior knowledge. This consideration will be included in the paper.

Regarding ablative studies, we thank the reviewer for this intriguing direction. It could be very interesting to check if the constraints can compensate also some ablation in the objects inside a picture.

Regarding the comparison with LKD, in LKD the visual relationships are predicted with a neural network trained on visual features and on the word embeddings of the subject/object labels. This network is regularized with a term that encodes statistical information (co-occurrences taken from the training set and Wikipedia) between the predicates and subjects/objects. LTNs, instead, exploit logical knowledge. This knowledge can express more information (for example, positive or negative dependencies between subjects/objects and relationships, properties of the relationships or hierarchies of relationships) and allows a more accurate reasoning on the visual relationships. This can be seen in the results, where the adding of logical constraints to a LTNs model (T_prior) allow us to overcome LKD in the predicate detection and be comparable in the other tasks. However, the other tasks are not fully comparable as LKD uses a different object detector. Moreover, LKD has to predict O(|P1|^2*|P2|) possible relationships, whereas the searching space of LTNs is O(|P1| + |P2|). This means an important reduction of the parameters and an advantage on scalability. These considerations will be better highlighted in the paper.
